Mode Recognition by Shape Morphing for Maxwell's Eigenvalue Problem

In electrical engineering, for example during the design of superconducting radio-frequency cavities, eigenmodes must be identified based on their field patterns. This allows to understand the working principle, optimize the performance of a device and distinguish desired from parasitic modes. For cavities with simple shapes, the eigenmodes are easily classified according to the number of nodes and antinodes in each direction as is obvious from analytical formulae. For cavities with complicated shapes, the eigenmodes are determined numerically. Thereby, the classification is cumbersome, if not impossible. In this paper, we propose a new recognition method by morphing the cavity geometry to a pillbox and tracking its eigenmodes during the deformation.

==> data/3cells_modes1_15_algebraicTracking/Morphing_Mode10_algeb.csv <==
t,f
0.000000000000000,1808758744.323312759399414
0.050000000000000,1998270455.435992717742920
0.150000000000000,2250956488.008678436279297
0.200000000000000,2343452419.171854496002197
0.300000000000000,2479439814.791918277740479
0.306250000000000,2486249516.492358684539795
0.406250000000000,2576791432.757346153259277
0.506250000000000,2643577491.475850105285645
0.606250000000000,2696396666.265459060668945
0.706250000000000,2740232695.169427871704102
0.806250000000000,2777722083.052496910095215
0.906250000000000,2810315776.468606948852539
1.000000000000000,2837150887.712649345397949


==> data/3cells_modes1_15_algebraicTracking/Morphing_Mode11_algeb.csv <==
t,f
0.000000000000000,1808758744.323312759399414
0.050000000000000,1998270455.435992717742920
0.150000000000000,2250956488.008678436279297
0.200000000000000,2343452419.171854496002197
0.300000000000000,2479439814.791918277740479
0.306250000000000,2486249516.492358684539795
0.406250000000000,2576791432.757346153259277
0.506250000000000,2643577491.475850105285645
0.606250000000000,2696396666.265459060668945
0.706250000000000,2740232695.169427871704102
0.806250000000000,2777722083.052496910095215
0.906250000000000,2810315776.468606948852539
1.000000000000000,2837150887.712649345397949


==> data/3cells_modes1_15_algebraicTracking/Morphing_Mode12_algeb.csv <==
t,f
0.000000000000000,1870063370.619670391082764
0.050000000000000,2050405513.145768165588379
0.150000000000000,2340380012.740621089935303
0.200000000000000,2460460773.903421878814697
0.300000000000000,2659283206.925275802612305
0.306250000000000,2669917612.599792480468750
0.406250000000000,2812353731.278795242309570
0.506250000000000,2910410839.851034641265869
0.606250000000000,2979256242.708503723144531
0.706250000000000,3030167930.156054019927979
0.806250000000000,3068973203.226980686187744
0.906250000000000,3098300543.501835823059082
1.000000000000000,3118024574.816060543060303


==> data/3cells_modes1_15_algebraicTracking/Morphing_Mode13_algeb.csv <==
t,f
0.000000000000000,1870063370.619675159454346
0.050000000000000,2050405513.145768880844116
0.150000000000000,2340380012.740621089935303
0.200000000000000,2460460773.903421878814697
0.300000000000000,2659283206.925275802612305
0.306250000000000,2669917612.599792480468750
0.406250000000000,2812353731.278795242309570
0.506250000000000,2910410839.851034641265869
0.606250000000000,2979256242.708503723144531
0.706250000000000,3030167930.156054019927979
0.806250000000000,3068973203.226980686187744
0.906250000000000,3098300543.501835823059082
1.000000000000000,3118024574.816060543060303


==> data/3cells_modes1_15_algebraicTracking/Morphing_Mode14_algeb.csv <==
t,f
0.000000000000000,1886751172.080829381942749
0.050000000000000,2079019109.256306409835815
0.150000000000000,2390925163.345945358276367
0.200000000000000,2523841729.948787689208984
0.300000000000000,2759077370.117579936981201
0.306250000000000,2772658539.143104076385498
0.406250000000000,2974528359.645565032958984
0.506250000000000,3146946082.526774406433105
0.606250000000000,3281514648.339193344116211
0.706250000000000,3368897453.719988346099854
0.806250000000000,3415031060.241716861724854
0.906250000000000,3432621008.740693569183350
1.000000000000000,3430233961.828669071197510


==> data/3cells_modes1_15_algebraicTracking/Morphing_Mode15_algeb.csv <==
t,f
0.000000000000000,1886751172.080833196640015
0.050000000000000,2079019109.256316423416138
0.150000000000000,2390925163.345919132232666
0.200000000000000,2523841729.948787689208984
0.300000000000000,2759077370.117579936981201
0.306250000000000,2772658539.143104076385498
0.406250000000000,2974528359.645565032958984
0.506250000000000,3146946082.526774406433105
0.606250000000000,3281514648.339193344116211
0.706250000000000,3368897453.719988346099854
0.806250000000000,3415031060.241716861724854
0.906250000000000,3432621008.740693569183350
1.000000000000000,3430233961.828669071197510


==> data/3cells_modes1_15_algebraicTracking/Morphing_Mode1_algeb.csv <==
t,f
0.000000000000000,1279533776.455360174179077
0.050000000000000,1428624334.847786664962769
0.150000000000000,1657411981.785895586013794
0.200000000000000,1751580872.882522583007813
0.300000000000000,1915367496.925810813903809
0.306250000000000,1924780037.177664041519165
0.406250000000000,2066197741.523027181625366
0.506250000000000,2196119622.745493888854980
0.606250000000000,2321892014.006142139434814
0.706250000000000,2450675879.327841281890869
0.806250000000000,2590832132.975982666015625
0.906250000000000,2753724598.830947399139404
1.000000000000000,2942123501.560816287994385


==> data/3cells_modes1_15_algebraicTracking/Morphing_Mode2_algeb.csv <==
t,f
0.000000000000000,1292958140.261191368103027
0.050000000000000,1436666478.075179815292358
0.150000000000000,1668724193.675678014755249
0.200000000000000,1764752371.939760208129883
0.300000000000000,1931622660.300211429595947
0.306250000000000,1941202777.073883771896362
0.406250000000000,2085010323.367125988006592
0.506250000000000,2216952990.553669929504395
0.606250000000000,2344574433.693870067596436
0.706250000000000,2475182788.932943820953369
0.806250000000000,2617301851.427174568176270
0.906250000000000,2782533203.379381656646729
1.000000000000000,2973539778.518959045410156


==> data/3cells_modes1_15_algebraicTracking/Morphing_Mode3_algeb.csv <==
t,f
0.000000000000000,1298628326.157100200653076
0.050000000000000,1454349840.667691230773926
0.150000000000000,1706305684.785423040390015
0.200000000000000,1811100598.492438554763794
0.300000000000000,1993703417.484932899475098
0.306250000000000,2004188197.441256046295166
0.406250000000000,2161152634.166365623474121
0.506250000000000,2303620850.948598384857178
0.606250000000000,2438955812.268325328826904
0.706250000000000,2574366104.799127578735352
0.806250000000000,2718290853.683166503906250
0.906250000000000,2881866694.918509483337402
1.000000000000000,3065857657.327438831329346


==> data/3cells_modes1_15_algebraicTracking/Morphing_Mode4_algeb.csv <==
t,f
0.000000000000000,1627093135.323391199111938
0.050000000000000,1686998493.849991559982300
0.150000000000000,1771248998.357916355133057
0.200000000000000,1809425630.485740900039673
0.300000000000000,1881143239.864886999130249
0.306250000000000,1885461510.925024032592773
0.406250000000000,1952458678.549141883850098
0.506250000000000,2016125228.095444679260254
0.606250000000000,2077042909.788399934768677
0.706250000000000,2135528117.048121213912964
0.806250000000000,2191714720.637659549713135
0.906250000000000,2245584800.614496707916260
1.000000000000000,2293839539.994599819183350


==> data/3cells_modes1_15_algebraicTracking/Morphing_Mode4_physic.csv <==
t,f
0.000000000000000,1633046745.508536815643311
0.100000000000000,1626291920.095931291580200
0.200000000000000,1621246247.800942897796631
0.300000000000000,1617983239.740881919860840
0.400000000000000,1616499422.790986776351929
0.500000000000000,1616713062.988312482833862
0.600000000000000,1667950623.485761165618896
0.650000000000000,1704677146.284180641174316
0.750000000000000,1807705605.986696481704712
0.850000000000000,1958544186.337443828582764
0.950000000000000,2168990199.963053226470947
1.000000000000000,2298655031.093909263610840


==> data/3cells_modes1_15_algebraicTracking/Morphing_Mode5_algeb.csv <==
t,f
0.000000000000000,1627093135.323391914367676
0.050000000000000,1686998493.849990367889404
0.150000000000000,1771248998.357916355133057
0.200000000000000,1809425630.485740900039673
0.300000000000000,1881143239.864886999130249
0.306250000000000,1885461510.925024032592773
0.406250000000000,1952458678.549141883850098
0.506250000000000,2016125228.095444679260254
0.606250000000000,2077042909.788399934768677
0.706250000000000,2135528117.048121213912964
0.806250000000000,2191714720.637659549713135
0.906250000000000,2245584800.614496707916260
1.000000000000000,2293839539.994599819183350


==> data/3cells_modes1_15_algebraicTracking/Morphing_Mode6_algeb.csv <==
t,f
0.000000000000000,1670150112.350457668304443
0.050000000000000,1761541045.348484277725220
0.150000000000000,1863670719.758765697479248
0.200000000000000,1907827497.303306818008423
0.300000000000000,1988807294.821177482604980
0.306250000000000,1993613469.546899318695068
0.406250000000000,2067267521.407909393310547
0.506250000000000,2135721328.685012578964233
0.606250000000000,2199780904.073981285095215
0.706250000000000,2259817022.755134105682373
0.806250000000000,2315895571.952465534210205
0.906250000000000,2367818390.299436092376709
1.000000000000000,2412310965.817080020904541


==> data/3cells_modes1_15_algebraicTracking/Morphing_Mode7_algeb.csv <==
t,f
0.000000000000000,1670150112.350459575653076
0.050000000000000,1761541045.348486423492432
0.150000000000000,1863670719.758765697479248
0.200000000000000,1907827497.303306818008423
0.300000000000000,1988807294.821177482604980
0.306250000000000,1993613469.546899318695068
0.406250000000000,2067267521.407909393310547
0.506250000000000,2135721328.685012578964233
0.606250000000000,2199780904.073981285095215
0.706250000000000,2259817022.755134105682373
0.806250000000000,2315895571.952465534210205
0.906250000000000,2367818390.299436092376709
1.000000000000000,2412310965.817080020904541


==> data/3cells_modes1_15_algebraicTracking/Morphing_Mode8_algeb.csv <==
t,f
0.000000000000000,1746051572.578731298446655
0.050000000000000,1851057935.066061735153198
0.150000000000000,1962246507.709782838821411
0.200000000000000,2010625881.080543756484985
0.300000000000000,2099994132.634712219238281
0.306250000000000,2105326591.740026950836182
0.406250000000000,2187506240.748596191406250
0.506250000000000,2264810318.981350421905518
0.606250000000000,2338238102.768616676330566
0.706250000000000,2408381816.878242969512939
0.806250000000000,2475575766.088717937469482
0.906250000000000,2539963914.111305713653564
1.000000000000000,2597784649.374122619628906


==> data/3cells_modes1_15_algebraicTracking/Morphing_Mode9_algeb.csv <==
t,f
0.000000000000000,1746051572.578736782073975
0.050000000000000,1851057935.066061258316040
0.150000000000000,1962246507.709782838821411
0.200000000000000,2010625881.080543756484985
0.300000000000000,2099994132.634712219238281
0.306250000000000,2105326591.740026950836182
0.406250000000000,2187506240.748596191406250
0.506250000000000,2264810318.981350421905518
0.606250000000000,2338238102.768616676330566
0.706250000000000,2408381816.878242969512939
0.806250000000000,2475575766.088717937469482
0.906250000000000,2539963914.111305713653564
1.000000000000000,2597784649.374122619628906


==> data/9cells_modes10_45/Morphing_Mode10_algeb.csv <==
t,f
0.000000000000000,1623492132.999693393707275
0.025000000000000,1646707772.273978471755981
0.050000000000000,1667991813.928347110748291
0.150000000000000,1745749920.319694280624390
0.250000000000000,1816778790.706258296966553
0.350000000000000,1883690566.006833076477051
0.450000000000000,1947615350.850444316864014
0.475000000000000,1963208070.963238239288330
0.525000000000000,1993976495.105387210845947
0.625000000000000,2053978720.298010826110840
0.725000000000000,2112098707.031686544418335
0.825000000000000,2168418078.917292594909668
0.925000000000000,2222899277.813998222351074
1.000000000000000,2262463273.509837150573730


==> data/9cells_modes10_45/Morphing_Mode11_algeb.csv <==
t,f
0.000000000000000,1623492132.999694347381592
0.025000000000000,1646707772.273977279663086
0.050000000000000,1667991813.928344964981079
0.150000000000000,1745749920.319694042205811
0.250000000000000,1816778790.706258296966553
0.350000000000000,1883690566.006833076477051
0.450000000000000,1947615350.850444316864014
0.475000000000000,1963208070.963238239288330
0.525000000000000,1993976495.105387210845947
0.625000000000000,2053978720.298010826110840
0.725000000000000,2112098707.031686544418335
0.825000000000000,2168418078.917292594909668
0.925000000000000,2222899277.813998222351074
1.000000000000000,2262463273.509837150573730


==> data/9cells_modes10_45/Morphing_Mode12_algeb.csv <==
t,f
0.000000000000000,1630576256.680319786071777
0.025000000000000,1656688261.421514987945557
0.050000000000000,1678911865.840197563171387
0.150000000000000,1758651496.094573497772217
0.250000000000000,1830731480.324899911880493
0.350000000000000,1898279682.809399604797363
0.450000000000000,1962571155.305936098098755
0.475000000000000,1978221580.929301023483276
0.525000000000000,2009069195.288315534591675
0.625000000000000,2069096087.111081600189209
0.725000000000000,2127074848.961631774902344
0.825000000000000,2183091496.939340591430664
0.925000000000000,2237102486.914007663726807
1.000000000000000,2276194226.618014335632324


==> data/9cells_modes10_45/Morphing_Mode13_algeb.csv <==
t,f
0.000000000000000,1630576256.680320024490356
0.025000000000000,1656688261.421514987945557
0.050000000000000,1678911865.840197563171387
0.150000000000000,1758651496.094573497772217
0.250000000000000,1830731480.324899911880493
0.350000000000000,1898279682.809399604797363
0.450000000000000,1962571155.305936098098755
0.475000000000000,1978221580.929301023483276
0.525000000000000,2009069195.288315534591675
0.625000000000000,2069096087.111081600189209
0.725000000000000,2127074848.961631774902344
0.825000000000000,2183091496.939340591430664
0.925000000000000,2237102486.914007663726807
1.000000000000000,2276194226.618014335632324


==> data/9cells_modes10_45/Morphing_Mode14_algeb.csv <==
t,f
0.000000000000000,1642861182.493801832199097
0.025000000000000,1672942643.715685129165649
0.050000000000000,1696696326.472630262374878
0.150000000000000,1779702252.521559238433838
0.250000000000000,1853539065.480322599411011
0.350000000000000,1922173515.075783491134644
0.450000000000000,1987112726.366209506988525
0.475000000000000,2002869486.898068428039551
0.525000000000000,2033870115.713618993759155
0.625000000000000,2093981402.945456743240356
0.725000000000000,2151766989.870579242706299
0.825000000000000,2207317225.877990722656250
0.925000000000000,2260575593.375528335571289
1.000000000000000,2298896927.816743850708008


==> data/9cells_modes10_45/Morphing_Mode15_algeb.csv <==
t,f
0.000000000000000,1642861182.493803262710571
0.025000000000000,1672942643.715685129165649
0.050000000000000,1696696326.472630262374878
0.150000000000000,1779702252.521559238433838
0.250000000000000,1853539065.480322599411011
0.350000000000000,1922173515.075783491134644
0.450000000000000,1987112726.366209506988525
0.475000000000000,2002869486.898068428039551
0.525000000000000,2033870115.713618993759155
0.625000000000000,2093981402.945456743240356
0.725000000000000,2151766989.870579242706299
0.825000000000000,2207317225.877990722656250
0.925000000000000,2260575593.375528335571289
1.000000000000000,2298896927.816743850708008


==> data/9cells_modes10_45/Morphing_Mode16_algeb.csv <==
t,f
0.000000000000000,1660257976.450883388519287
0.025000000000000,1694875166.137575864791870
0.050000000000000,1720696879.887099504470825
0.150000000000000,1808178752.165703773498535
0.250000000000000,1884481195.472631692886353
0.350000000000000,1954694378.520012378692627
0.450000000000000,2020626050.326313734054565
0.475000000000000,2036555620.056770324707031
0.525000000000000,2067820151.697665929794312
0.625000000000000,2128152112.472679138183594
0.725000000000000,2185767134.273176670074463
0.825000000000000,2240753951.694561481475830
0.925000000000000,2293030040.928137779235840
1.000000000000000,2330309259.162053108215332


==> data/9cells_modes10_45/Morphing_Mode17_algeb.csv <==
t,f
0.000000000000000,1660257976.450885057449341
0.025000000000000,1694875166.137578725814819
0.050000000000000,1720696879.887096643447876
0.150000000000000,1808178752.165703773498535
0.250000000000000,1884481195.472631692886353
0.350000000000000,1954694378.520012378692627
0.450000000000000,2020626050.326313734054565
0.475000000000000,2036555620.056770324707031
0.525000000000000,2067820151.697665929794312
0.625000000000000,2128152112.472679138183594
0.725000000000000,2185767134.273176670074463
0.825000000000000,2240753951.694561481475830
0.925000000000000,2293030040.928137779235840
1.000000000000000,2330309259.162053108215332


==> data/9cells_modes10_45/Morphing_Mode18_algeb.csv <==
t,f
0.000000000000000,1682193961.560197353363037
0.025000000000000,1721610760.149210691452026
0.050000000000000,1749948850.546289682388306
0.150000000000000,1842940603.919312953948975
0.250000000000000,1922403259.774382352828979
0.350000000000000,1994754508.946400642395020
0.450000000000000,2062133667.933138608932495
0.475000000000000,2078334238.997551202774048
0.525000000000000,2110040128.349171161651611
0.625000000000000,2170868519.749026775360107
0.725000000000000,2228472672.267399787902832
0.825000000000000,2282920926.403883457183838
0.925000000000000,2334078055.800503253936768
1.000000000000000,2370085161.695263862609863


==> data/9cells_modes10_45/Morphing_Mode19_algeb.csv <==
t,f
0.000000000000000,1682193961.560198783874512
0.025000000000000,1721610760.149207115173340
0.050000000000000,1749948850.546290636062622
0.150000000000000,1842940603.919311285018921
0.250000000000000,1922403259.774386167526245
0.350000000000000,1994754508.946401834487915
0.450000000000000,2062133667.933144807815552
0.475000000000000,2078334238.997552633285522
0.525000000000000,2110040128.349171161651611
0.625000000000000,2170868519.749026775360107
0.725000000000000,2228472672.267399787902832
0.825000000000000,2282920926.403883457183838
0.925000000000000,2334078055.800503253936768
1.000000000000000,2370085161.695263862609863


==> data/9cells_modes10_45/Morphing_Mode1_algeb.csv <==
t,f
0.000000000000000,1275878671.936700105667114
0.025000000000000,1357337212.648074150085449
0.050000000000000,1429439861.727545976638794
0.100000000000000,1552270008.321162939071655
0.200000000000000,1752643490.700173616409302
0.300000000000000,1916827668.464832305908203
0.400000000000000,2059654283.049292802810669
0.500000000000000,2190509195.906753540039063
0.600000000000000,2316816100.260224342346191
0.700000000000000,2445705751.706088066101074
0.800000000000000,2585334548.525801181793213
0.900000000000000,2746320040.674598693847656
1.000000000000000,2942858054.813312530517578


==> data/9cells_modes10_45/Morphing_Mode1_new_physic.csv <==
t,f
0.000000000000000,1275878671.936693191528320
0.100000000000000,1398595980.689543485641479
0.200000000000000,1513794844.303392410278320
0.300000000000000,1641574944.399459838867188
0.400000000000000,1783877412.535247802734375
0.500000000000000,1942940038.784559726715088
0.600000000000000,2120701302.756344795227051
0.700000000000000,2317400874.296468257904053
0.800000000000000,2528971167.731764793395996
0.900000000000000,2743580240.979503631591797
1.000000000000000,2942858054.813501834869385


==> data/9cells_modes10_45/Morphing_Mode20_algeb.csv <==
t,f
0.000000000000000,1707699409.929103136062622
0.025000000000000,1751965975.578003883361816
0.050000000000000,1783079412.217491149902344
0.150000000000000,1882178787.846711397171021
0.250000000000000,1965410623.696682214736938
0.350000000000000,2040545959.639657258987427
0.450000000000000,2110012571.303591251373291
0.475000000000000,2126638869.727546453475952
0.525000000000000,2159085399.139941215515137
0.625000000000000,2220951811.461774826049805
0.725000000000000,2278975758.410767555236816
0.825000000000000,2333154625.009443283081055
0.925000000000000,2383237337.889718055725098
1.000000000000000,2417812349.676337718963623


==> data/9cells_modes10_45/Morphing_Mode21_algeb.csv <==
t,f
0.000000000000000,1707699409.929103374481201
0.025000000000000,1751965975.578003883361816
0.050000000000000,1783079412.217491149902344
0.150000000000000,1882178787.846711397171021
0.250000000000000,1965410623.696682214736938
0.350000000000000,2040545959.639657258987427
0.450000000000000,2110012571.303591251373291
0.475000000000000,2126638869.727546453475952
0.525000000000000,2159085399.139941215515137
0.625000000000000,2220951811.461774826049805
0.725000000000000,2278975758.410767555236816
0.825000000000000,2333154625.009443283081055
0.925000000000000,2383237337.889718055725098
1.000000000000000,2417812349.676337718963623


==> data/9cells_modes10_45/Morphing_Mode22_algeb.csv <==
t,f
0.000000000000000,1735479194.269660472869873
0.025000000000000,1784390488.872126102447510
0.050000000000000,1818065180.569122314453125
0.150000000000000,1922775860.035900115966797
0.250000000000000,2010053319.788020372390747
0.350000000000000,2088647982.076077461242676
0.450000000000000,2161110669.381556510925293
0.475000000000000,2178414392.004255771636963
0.525000000000000,2212124884.558414459228516
0.625000000000000,2276115719.314759254455566
0.725000000000000,2335608616.070665836334229
0.825000000000000,2390387800.359126091003418
0.925000000000000,2439895495.433670043945313
1.000000000000000,2473031314.100953102111816


==> data/9cells_modes10_45/Morphing_Mode23_algeb.csv <==
t,f
0.000000000000000,1735479194.269662380218506
0.025000000000000,1784390488.872126102447510
0.050000000000000,1818065180.569122314453125
0.150000000000000,1922775860.035900115966797
0.250000000000000,2010053319.788020372390747
0.350000000000000,2088647982.076077461242676
0.450000000000000,2161110669.381556510925293
0.475000000000000,2178414392.004255771636963
0.525000000000000,2212124884.558414459228516
0.625000000000000,2276115719.314759254455566
0.725000000000000,2335608616.070665836334229
0.825000000000000,2390387800.359126091003418
0.925000000000000,2439895495.433670043945313
1.000000000000000,2473031314.100953102111816


==> data/9cells_modes10_45/Morphing_Mode24_algeb.csv <==
t,f
0.000000000000000,1764016989.690655231475830
0.025000000000000,1816705549.447182416915894
0.050000000000000,1851464615.711752414703369
0.150000000000000,1958881067.872846126556396
0.250000000000000,2049399065.023514509201050
0.350000000000000,2131579537.467083692550659
0.450000000000000,2207879487.406496047973633
0.475000000000000,2226175827.905371189117432
0.525000000000000,2261904537.601445674896240
0.625000000000000,2330011350.076446056365967
0.725000000000000,2393527630.978149414062500
0.825000000000000,2451719369.560511589050293
0.925000000000000,2502953466.813579082489014
1.000000000000000,2535253885.907091140747070


==> data/9cells_modes10_45/Morphing_Mode25_algeb.csv <==
t,f
0.000000000000000,1764016989.690660476684570
0.025000000000000,1816705549.447188138961792
0.050000000000000,1851464615.711750984191895
0.150000000000000,1958881067.872846126556396
0.250000000000000,2049399065.023514509201050
0.350000000000000,2131579537.467083692550659
0.450000000000000,2207879487.406496047973633
0.475000000000000,2226175827.905371189117432
0.525000000000000,2261904537.601445674896240
0.625000000000000,2330011350.076446056365967
0.725000000000000,2393527630.978149414062500
0.825000000000000,2451719369.560511589050293
0.925000000000000,2502953466.813579082489014
1.000000000000000,2535253885.907091140747070


==> data/9cells_modes10_45/Morphing_Mode26_algeb.csv <==
t,f
0.000000000000000,1792255862.846636295318604
0.025000000000000,1844388639.247395038604736
0.050000000000000,1876444773.976379871368408
0.150000000000000,1981547326.243631124496460
0.250000000000000,2072516865.990137815475464
0.350000000000000,2155962682.378896236419678
0.450000000000000,2234175923.748890876770020
0.475000000000000,2253061948.837779045104980
0.525000000000000,2290127279.592023372650146
0.625000000000000,2361693707.158243656158447
0.725000000000000,2430188213.692229270935059
0.825000000000000,2495841687.368633747100830
0.925000000000000,2558708946.116953372955322
1.000000000000000,2603981106.728313922882080


==> data/9cells_modes10_45/Morphing_Mode27_algeb.csv <==
t,f
0.000000000000000,1792255862.846637725830078
0.025000000000000,1844388639.247398614883423
0.050000000000000,1876444773.976376533508301
0.150000000000000,1981547326.243639469146729
0.250000000000000,2072516865.990149736404419
0.350000000000000,2155962682.378901004791260
0.450000000000000,2234175923.748887538909912
0.475000000000000,2253061948.837779998779297
0.525000000000000,2290127279.592016220092773
0.625000000000000,2361693707.158239364624023
0.725000000000000,2430188213.692229270935059
0.825000000000000,2495841687.368633747100830
0.925000000000000,2558708946.116953372955322
1.000000000000000,2603981106.728313922882080


==> data/9cells_modes10_45/Morphing_Mode28_algeb.csv <==
t,f
0.000000000000000,1815851141.442465305328369
0.006250000000000,1843421651.598342418670654
0.012500000000000,1865824749.401163578033447
0.062500000000000,2023735847.378415346145630
0.068750000000000,2041522236.186063766479492
0.075000000000000,2058859745.572664499282837
0.175000000000000,2281462351.808138370513916
0.187500000000000,2303104779.344334602355957
0.212500000000000,2343122127.646050453186035
0.312500000000000,2469599999.276737213134766
0.412500000000000,2561811476.274710655212402
0.512500000000000,2635326407.744740009307861
0.518750000000000,2639502325.304745197296143
0.618750000000000,2701539714.723245143890381
0.625000000000000,2705166101.023305892944336
0.725000000000000,2760272629.943387508392334
0.825000000000000,2811564288.020917892456055
0.925000000000000,2861483230.461067199707031
0.962500000000000,2880415463.082170963287354
0.981250000000000,2890006271.788877487182617
0.990625000000000,2894840788.576280593872070
1.000000000000000,2899704114.991089344024658


==> data/9cells_modes10_45/Morphing_Mode29_algeb.csv <==
t,f
0.000000000000000,1815851141.442479610443115
0.006250000000000,1843421651.598342418670654
0.012500000000000,1865824749.401163578033447
0.062500000000000,2023735847.378415346145630
0.068750000000000,2041522236.186063766479492
0.075000000000000,2058859745.572664499282837
0.175000000000000,2281462351.808138370513916
0.187500000000000,2303104779.344334602355957
0.212500000000000,2343122127.646050453186035
0.312500000000000,2469599999.276737213134766
0.412500000000000,2561811476.274710655212402
0.512500000000000,2635326407.744740009307861
0.518750000000000,2639502325.304745197296143
0.618750000000000,2701539714.723245143890381
0.625000000000000,2705166101.023305892944336
0.725000000000000,2760272629.943387508392334
0.825000000000000,2811564288.020917892456055
0.925000000000000,2861483230.461067199707031
0.962500000000000,2880415463.082170963287354
0.981250000000000,2890006271.788877487182617
0.990625000000000,2894840788.576280593872070
1.000000000000000,2899704114.991089344024658


==> data/9cells_modes10_45/Morphing_Mode2_algeb.csv <==
t,f
0.000000000000000,1277972052.021703004837036
0.025000000000000,1358888657.195263624191284
0.050000000000000,1431121681.571302175521851
0.100000000000000,1557474026.707363367080688
0.200000000000000,1762146077.764141321182251
0.300000000000000,1928624714.541093587875366
0.400000000000000,2072505413.337482213973999
0.500000000000000,2203506201.147856712341309
0.600000000000000,2329139605.218702793121338
0.700000000000000,2456419083.146683216094971
0.800000000000000,2593248427.355863571166992
0.900000000000000,2750468139.082078933715820
1.000000000000000,2946385394.253299236297607


==> data/9cells_modes10_45/Morphing_Mode2_new_physic.csv <==
t,f
0.000000000000000,1277972052.021704912185669
0.100000000000000,1400091037.314230680465698
0.200000000000000,1515530949.632936477661133
0.300000000000000,1643674989.438122272491455
0.400000000000000,1786449512.310444593429565
0.500000000000000,1946097473.097014904022217
0.600000000000000,2124607871.802715539932251
0.700000000000000,2322295377.538878440856934
0.800000000000000,2534908020.684212684631348
0.900000000000000,2749143563.740630626678467
1.000000000000000,2946385394.252873897552490


==> data/9cells_modes10_45/Morphing_Mode30_algeb.csv <==
t,f
0.000000000000000,1843872166.173092365264893
0.006250000000000,1866160324.461797714233398
0.012500000000000,1888298484.506371736526489
0.062500000000000,2049965771.007445335388184
0.068750000000000,2068264979.203130960464478
0.075000000000000,2086139908.380457162857056
0.175000000000000,2319224012.692083835601807
0.187500000000000,2342207707.984479904174805
0.212500000000000,2384804124.591511726379395
0.312500000000000,2519784649.960618972778320
0.412500000000000,2618091642.581821918487549
0.512500000000000,2696494957.327036857604980
0.518750000000000,2700955541.342406749725342
0.618750000000000,2767363735.150680065155029
0.625000000000000,2771253903.511842727661133
0.725000000000000,2830407717.823904037475586
0.825000000000000,2885096568.298703670501709
0.925000000000000,2936697351.144390106201172
0.962500000000000,2955442691.268991470336914
0.981250000000000,2964711081.915796279907227
0.990625000000000,2969320956.453584671020508
1.000000000000000,2973915255.857627391815186


==> data/9cells_modes10_45/Morphing_Mode31_algeb.csv <==
t,f
0.000000000000000,1843872166.173115015029907
0.006250000000000,1866160324.461801767349243
0.012500000000000,1888298484.506371736526489
0.062500000000000,2049965771.007445335388184
0.068750000000000,2068264979.203130960464478
0.075000000000000,2086139908.380457162857056
0.175000000000000,2319224012.692083835601807
0.187500000000000,2342207707.984479904174805
0.212500000000000,2384804124.591511726379395
0.312500000000000,2519784649.960618972778320
0.412500000000000,2618091642.581821918487549
0.512500000000000,2696494957.327036857604980
0.518750000000000,2700955541.342406749725342
0.618750000000000,2767363735.150680065155029
0.625000000000000,2771253903.511842727661133
0.725000000000000,2830407717.823904037475586
0.825000000000000,2885096568.298703670501709
0.925000000000000,2936697351.144390106201172
0.962500000000000,2955442691.268991470336914
0.981250000000000,2964711081.915796279907227
0.990625000000000,2969320956.453584671020508
1.000000000000000,2973915255.857627391815186


==> data/9cells_modes10_45/Morphing_Mode32_algeb.csv <==
t,f
0.000000000000000,1859516474.376196622848511
0.006250000000000,1883292915.145566940307617
0.012500000000000,1906606738.878716468811035
0.062500000000000,2076531936.815372467041016
0.068750000000000,2095798661.594386100769043
0.075000000000000,2114646880.132567644119263
0.175000000000000,2364303174.796459674835205
0.187500000000000,2389345856.690450668334961
0.212500000000000,2435899472.209970474243164
0.312500000000000,2583521958.896732807159424
0.412500000000000,2689580495.001318931579590
0.512500000000000,2772750572.817572116851807
0.518750000000000,2777444766.035800457000732
0.618750000000000,2846852292.468414306640625
0.625000000000000,2850889088.671962261199951
0.725000000000000,2911800062.293840885162354
0.825000000000000,2967076328.761322975158691
0.925000000000000,3017809562.025894165039063
0.962500000000000,3035760532.381777763366699
0.981250000000000,3044520444.683044433593750
0.990625000000000,3048846522.808346748352051
1.000000000000000,3053136648.190573215484619


==> data/9cells_modes10_45/Morphing_Mode33_algeb.csv <==
t,f
0.000000000000000,1859516474.376223564147949
0.006250000000000,1883292915.145566940307617
0.012500000000000,1906606738.878716468811035
0.062500000000000,2076531936.815372467041016
0.068750000000000,2095798661.594386100769043
0.075000000000000,2114646880.132567644119263
0.175000000000000,2364303174.796459674835205
0.187500000000000,2389345856.690450668334961
0.212500000000000,2435899472.209970474243164
0.312500000000000,2583521958.896732807159424
0.412500000000000,2689580495.001318931579590
0.512500000000000,2772750572.817572116851807
0.518750000000000,2777444766.035800457000732
0.618750000000000,2846852292.468414306640625
0.625000000000000,2850889088.671962261199951
0.725000000000000,2911800062.293840885162354
0.825000000000000,2967076328.761322975158691
0.925000000000000,3017809562.025894165039063
0.962500000000000,3035760532.381777763366699
0.981250000000000,3044520444.683044433593750
0.990625000000000,3048846522.808346748352051
1.000000000000000,3053136648.190573215484619


==> data/9cells_modes10_45/Morphing_Mode34_algeb.csv <==
t,f
0.000000000000000,1871689581.828039407730103
0.006250000000000,1896551865.639326333999634
0.012500000000000,1920951769.813994646072388
0.062500000000000,2099386443.513907909393311
0.068750000000000,2119708704.153500318527222
0.075000000000000,2139622616.796687364578247
0.175000000000000,2408312846.660096645355225
0.187500000000000,2435898466.000924110412598
0.212500000000000,2487472345.790454387664795
0.312500000000000,2652023720.035870552062988
0.412500000000000,2768205766.311933517456055
0.512500000000000,2856710112.547145843505859
0.518750000000000,2861635102.055943489074707
0.618750000000000,2933635145.752374172210693
0.625000000000000,2937776511.407940864562988
0.725000000000000,2999636157.960125446319580
0.825000000000000,3054623024.587449073791504
0.925000000000000,3103798482.090451717376709
0.962500000000000,3120797157.155061244964600
0.981250000000000,3128997223.701766967773438
0.990625000000000,3133021388.958713531494141
1.000000000000000,3136994503.092698574066162


==> data/9cells_modes10_45/Morphing_Mode35_algeb.csv <==
t,f
0.000000000000000,1871689581.828052282333374
0.006250000000000,1896551865.639327049255371
0.012500000000000,1920951769.813994646072388
0.062500000000000,2099386443.513907909393311
0.068750000000000,2119708704.153500318527222
0.075000000000000,2139622616.796687364578247
0.175000000000000,2408312846.660096645355225
0.187500000000000,2435898466.000924110412598
0.212500000000000,2487472345.790454387664795
0.312500000000000,2652023720.035870552062988
0.412500000000000,2768205766.311933517456055
0.512500000000000,2856710112.547145843505859
0.518750000000000,2861635102.055943489074707
0.618750000000000,2933635145.752374172210693
0.625000000000000,2937776511.407940864562988
0.725000000000000,2999636157.960125446319580
0.825000000000000,3054623024.587449073791504
0.925000000000000,3103798482.090451717376709
0.962500000000000,3120797157.155061244964600
0.981250000000000,3128997223.701766967773438
0.990625000000000,3133021388.958713531494141
1.000000000000000,3136994503.092698574066162


==> data/9cells_modes10_45/Morphing_Mode36_algeb.csv <==
t,f
0.000000000000000,1880787080.777154684066772
0.006250000000000,1906527156.039544343948364
0.012500000000000,1931817117.246029853820801
0.062500000000000,2117506020.738053798675537
0.068750000000000,2138765797.423574924468994
0.075000000000000,2159631930.969325542449951
0.175000000000000,2446577656.446700096130371
0.187500000000000,2476855238.791490077972412
0.212500000000000,2533976971.747755050659180
0.312500000000000,2719738980.967536449432373
0.412500000000000,2849850931.324060916900635
0.512500000000000,2945274506.081448554992676
0.518750000000000,2950477745.016107082366943
0.618750000000000,3025381290.936819076538086
0.625000000000000,3029627387.680625915527344
0.725000000000000,3092295550.749560356140137
0.825000000000000,3146748721.432281970977783
0.925000000000000,3194157193.698873519897461
0.962500000000000,3210150595.138359069824219
0.981250000000000,3217771051.845104217529297
0.990625000000000,3221485220.548577785491943
1.000000000000000,3225134475.112000942230225


==> data/9cells_modes10_45/Morphing_Mode37_algeb.csv <==
t,f
0.000000000000000,1880787080.777189254760742
0.006250000000000,1906527156.039541959762573
0.012500000000000,1931817117.246019601821899
0.062500000000000,2117506020.736450433731079
0.068750000000000,2138765797.423188209533691
0.075000000000000,2159631930.969341754913330
0.175000000000000,2446577656.446691513061523
0.187500000000000,2476855238.791440963745117
0.212500000000000,2533976971.747768402099609
0.312500000000000,2719738980.967536449432373
0.412500000000000,2849850931.324060916900635
0.512500000000000,2945274506.081448554992676
0.518750000000000,2950477745.016107082366943
0.618750000000000,3025381290.936819076538086
0.625000000000000,3029627387.680625915527344
0.725000000000000,3092295550.749560356140137
0.825000000000000,3146748721.432281970977783
0.925000000000000,3194157193.698873519897461
0.962500000000000,3210150595.138359069824219
0.981250000000000,3217771051.845104217529297
0.990625000000000,3221485220.548577785491943
1.000000000000000,3225134475.112000942230225


==> data/9cells_modes10_45/Morphing_Mode38_algeb.csv <==
t,f
0.000000000000000,1887348884.912733793258667
0.006250000000000,1913802260.835314989089966
0.012500000000000,1939785241.360333919525146
0.062500000000000,2131006916.148783683776855
0.068750000000000,2152996110.700315952301025
0.075000000000000,2174606211.808813571929932
0.175000000000000,2476644856.292680740356445
0.187500000000000,2509349546.764909744262695
0.212500000000000,2571710588.170431137084961
0.312500000000000,2781442812.032059192657471
0.412500000000000,2931117606.005430698394775
0.512500000000000,3036491780.043333053588867
0.518750000000000,3042076451.852440834045410
0.618750000000000,3120790585.929797172546387
0.625000000000000,3125167597.044655323028564
0.725000000000000,3188858103.055974483489990
0.825000000000000,3242829678.391499996185303
0.925000000000000,3288483559.543183326721191
0.962500000000000,3303467134.181745052337646
0.981250000000000,3310502649.526504039764404
0.990625000000000,3313903198.861319065093994
1.000000000000000,3317224247.058271884918213


==> data/9cells_modes10_45/Morphing_Mode39_algeb.csv <==
t,f
0.000000000000000,1887348884.912746667861938
0.006250000000000,1913802260.835314989089966
0.012500000000000,1939785241.360333919525146
0.062500000000000,2131006916.148783683776855
0.068750000000000,2152996110.700315952301025
0.075000000000000,2174606211.808813571929932
0.175000000000000,2476644856.292680740356445
0.187500000000000,2509349546.764909744262695
0.212500000000000,2571710588.170431137084961
0.312500000000000,2781442812.032059192657471
0.412500000000000,2931117606.005430698394775
0.512500000000000,3036491780.043333053588867
0.518750000000000,3042076451.852440834045410
0.618750000000000,3120790585.929797172546387
0.625000000000000,3125167597.044655323028564
0.725000000000000,3188858103.055974483489990
0.825000000000000,3242829678.391499996185303
0.925000000000000,3288483559.543183326721191
0.962500000000000,3303467134.181745052337646
0.981250000000000,3310502649.526504039764404
0.990625000000000,3313903198.861319065093994
1.000000000000000,3317224247.058271884918213


==> data/9cells_modes10_45/Morphing_Mode3_algeb.csv <==
t,f
0.000000000000000,1281194146.350401639938354
0.025000000000000,1361589395.182837963104248
0.050000000000000,1433857556.923576593399048
0.100000000000000,1562937705.870602130889893
0.200000000000000,1774741069.282323598861694
0.300000000000000,1946051347.251430034637451
0.400000000000000,2092445772.170662879943848
0.500000000000000,2223860070.156763076782227
0.600000000000000,2348133725.120793819427490
0.700000000000000,2472836287.855581283569336
0.800000000000000,2606817467.289564132690430
0.900000000000000,2762196983.879897117614746
1.000000000000000,2956942167.979887962341309


==> data/9cells_modes10_45/Morphing_Mode3_new_physic.csv <==
t,f
0.000000000000000,1281194146.350406169891357
0.100000000000000,1403349396.954452753067017
0.200000000000000,1519415470.773822307586670
0.300000000000000,1648264948.896874189376831
0.400000000000000,1791825113.433341026306152
0.500000000000000,1952372627.449991703033447
0.600000000000000,2131986922.956423044204712
0.700000000000000,2331123218.511527061462402
0.800000000000000,2545403973.680786609649658
0.900000000000000,2760048726.638535976409912
1.000000000000000,2956942167.979730606079102


==> data/9cells_modes10_45/Morphing_Mode40_algeb.csv <==
t,f
0.000000000000000,1891889811.443216323852539
0.006250000000000,1918901950.968379497528076
0.012500000000000,1945401475.223787784576416
0.062500000000000,2140457683.123267412185669
0.068750000000000,2162949775.696568012237549
0.075000000000000,2185073683.418521881103516
0.175000000000000,2497857527.568850040435791
0.187500000000000,2532388502.725117683410645
0.212500000000000,2598839272.385055065155029
0.312500000000000,2831326262.475960731506348
0.412500000000000,3007408775.911181449890137
0.512500000000000,3128459131.552877426147461
0.518750000000000,3134622537.106910705566406
0.618750000000000,3218798289.966899394989014
0.625000000000000,3223352120.192945003509521
0.725000000000000,3288506711.402684688568115
0.825000000000000,3342279491.206984043121338
0.925000000000000,3386407119.602698326110840
0.962500000000000,3400424074.730937004089355
0.981250000000000,3406881140.209195137023926
0.990625000000000,3409966721.743058204650879
1.000000000000000,3412954817.414858818054199


==> data/9cells_modes10_45/Morphing_Mode41_algeb.csv <==
t,f
0.000000000000000,1891889811.443218231201172
0.006250000000000,1918901950.968374490737915
0.012500000000000,1945401475.223793268203735
0.062500000000000,2140457683.124902486801147
0.068750000000000,2162949775.695124149322510
0.075000000000000,2185073683.418504238128662
0.175000000000000,2497857527.568850040435791
0.187500000000000,2532388502.725117683410645
0.212500000000000,2598839272.385055065155029
0.312500000000000,2831326262.475960731506348
0.412500000000000,3007408775.911181449890137
0.512500000000000,3128459131.552877426147461
0.518750000000000,3134622537.106910705566406
0.618750000000000,3218798289.966899394989014
0.625000000000000,3223352120.192945003509521
0.725000000000000,3288506711.402684688568115
0.825000000000000,3342279491.206984043121338
0.925000000000000,3386407119.602698326110840
0.962500000000000,3400424074.730937004089355
0.981250000000000,3406881140.209195137023926
0.990625000000000,3409966721.743058204650879
1.000000000000000,3412954817.414858818054199


==> data/9cells_modes10_45/Morphing_Mode42_algeb.csv <==
t,f
0.000000000000000,1894830991.618493080139160
0.006250000000000,1922246342.022906780242920
0.012500000000000,1949104696.974640607833862
0.062500000000000,2146542081.565960407257080
0.068750000000000,2169333562.608354091644287
0.075000000000000,2191762574.435590267181396
0.175000000000000,2510890988.199578285217285
0.187500000000000,2546516041.962551593780518
0.212500000000000,2615462077.199389457702637
0.312500000000000,2864119015.153817653656006
0.412500000000000,3069850632.685967922210693
0.512500000000000,3218269932.376078605651855
0.518750000000000,3225472111.046992778778076
0.618750000000000,3318053658.959145069122314
0.625000000000000,3322819170.986422061920166
0.725000000000000,3389739343.700167179107666
0.825000000000000,3444003299.833070755004883
0.925000000000000,3487478293.423041343688965
0.962500000000000,3500719504.094051361083984
0.981250000000000,3506632338.838957786560059
0.990625000000000,3509400861.488536834716797
1.000000000000000,3512039593.911766529083252


==> data/9cells_modes10_45/Morphing_Mode43_algeb.csv <==
t,f
0.000000000000000,1894830991.618495464324951
0.006250000000000,1922246342.022907257080078
0.012500000000000,1949104696.974640607833862
0.062500000000000,2146542081.565960407257080
0.068750000000000,2169333562.608354091644287
0.075000000000000,2191762574.435590267181396
0.175000000000000,2510890988.199578285217285
0.187500000000000,2546516041.962551593780518
0.212500000000000,2615462077.199389457702637
0.312500000000000,2864119015.153817653656006
0.412500000000000,3069850632.685967922210693
0.512500000000000,3218269932.376078605651855
0.518750000000000,3225472111.046992778778076
0.618750000000000,3318053658.959145069122314
0.625000000000000,3322819170.986422061920166
0.725000000000000,3389739343.700167179107666
0.825000000000000,3444003299.833070755004883
0.925000000000000,3487478293.423041343688965
0.962500000000000,3500719504.094051361083984
0.981250000000000,3506632338.838957786560059
0.990625000000000,3509400861.488536834716797
1.000000000000000,3512039593.911766529083252


==> data/9cells_modes10_45/Morphing_Mode44_algeb.csv <==
t,f
0.000000000000000,1896475416.033646821975708
0.006250000000000,1924134709.776908636093140
0.012500000000000,1951205279.706519126892090
0.062500000000000,2149886575.659891128540039
0.068750000000000,2172821215.177397251129150
0.075000000000000,2195394552.829540729522705
0.175000000000000,2517302872.791418552398682
0.187500000000000,2553378316.014678001403809
0.212500000000000,2623334583.519533157348633
0.312500000000000,2878586618.476114273071289
0.412500000000000,3101278469.229536533355713
0.512500000000000,3290437611.956151485443115
0.518750000000000,3300895231.204504489898682
0.618750000000000,3441074064.151084899902344
0.625000000000000,3448059717.420762538909912
0.725000000000000,3534208930.651848316192627
0.825000000000000,3583355601.210429668426514
0.925000000000000,3607976074.580930709838867
0.962500000000000,3612211875.345706462860107
0.981250000000000,3613392535.935812950134277
0.990625000000000,3613752855.243037700653076
1.000000000000000,3613960809.493991374969482


==> data/9cells_modes10_45/Morphing_Mode45_algeb.csv <==
t,f
0.000000000000000,1896475416.033650159835815
0.006250000000000,1924134709.776908636093140
0.012500000000000,1951205279.706519126892090
0.062500000000000,2149886575.659891128540039
0.068750000000000,2172821215.177397251129150
0.075000000000000,2195394552.829540729522705
0.175000000000000,2517302872.791418552398682
0.187500000000000,2553378316.014678001403809
0.212500000000000,2623334583.519533157348633
0.312500000000000,2878586618.476114273071289
0.412500000000000,3101278469.229536533355713
0.512500000000000,3290437611.956151485443115
0.518750000000000,3300895231.204504489898682
0.618750000000000,3441074064.151084899902344
0.625000000000000,3448059717.420762538909912
0.725000000000000,3534208930.651848316192627
0.825000000000000,3583355601.210429668426514
0.925000000000000,3607976074.580930709838867
0.962500000000000,3612211875.345706462860107
0.981250000000000,3613392535.935812950134277
0.990625000000000,3613752855.243037700653076
1.000000000000000,3613960809.493991374969482


==> data/9cells_modes10_45/Morphing_Mode4_algeb.csv <==
t,f
0.000000000000000,1285171679.092751264572144
0.025000000000000,1365316927.383179187774658
0.050000000000000,1438246460.686383485794067
0.100000000000000,1568461166.731209993362427
0.200000000000000,1782310055.491016864776611
0.300000000000000,1955786460.186906576156616
0.400000000000000,2104309747.475567579269409
0.500000000000000,2237716752.738006114959717
0.600000000000000,2363775840.082690238952637
0.700000000000000,2489985088.409295558929443
0.800000000000000,2625052264.133218765258789
0.900000000000000,2780749541.217749118804932
1.000000000000000,2974453548.504954814910889


==> data/9cells_modes10_45/Morphing_Mode4_new_physic.csv <==
t,f
0.000000000000000,1285171679.092752218246460
0.100000000000000,1408273580.620059728622437
0.200000000000000,1525326054.255603551864624
0.300000000000000,1655236505.109168529510498
0.400000000000000,1799937091.997640609741211
0.500000000000000,1961753289.111696243286133
0.600000000000000,2142882616.517988443374634
0.700000000000000,2343972538.134273052215576
0.800000000000000,2560648787.513909339904785
0.900000000000000,2776932807.967487335205078
1.000000000000000,2974453548.505650520324707


==> data/9cells_modes10_45/Morphing_Mode5_algeb.csv <==
t,f
0.000000000000000,1289435572.075915575027466
0.025000000000000,1369757275.931022882461548
0.050000000000000,1443714562.972107887268066
0.100000000000000,1575659455.759424686431885
0.200000000000000,1792688384.583223342895508
0.300000000000000,1969361845.678797960281372
0.400000000000000,2120985618.900345802307129
0.500000000000000,2257253459.357081413269043
0.600000000000000,2385798134.880263805389404
0.700000000000000,2513982457.217404365539551
0.800000000000000,2650348311.779878616333008
0.900000000000000,2806387322.336996078491211
1.000000000000000,2998797770.911646842956543


==> data/9cells_modes10_45/Morphing_Mode5_new_physic.csv <==
t,f
0.000000000000000,1289435572.075914382934570
0.100000000000000,1414381768.010969400405884
0.200000000000000,1532691175.758601903915405
0.300000000000000,1663953141.528077602386475
0.400000000000000,1810109783.132607460021973
0.500000000000000,1973552800.098534584045410
0.600000000000000,2156634995.358752250671387
0.700000000000000,2360267168.271762371063232
0.800000000000000,2580263081.430771827697754
0.900000000000000,2799749714.625655651092529
1.000000000000000,2998797770.911635875701904


==> data/9cells_modes10_45/Morphing_Mode6_algeb.csv <==
t,f
0.000000000000000,1293472349.286547660827637
0.025000000000000,1374458163.328193664550781
0.050000000000000,1449618886.935490369796753
0.100000000000000,1583555922.754138946533203
0.200000000000000,1804374039.550760030746460
0.300000000000000,1984917144.771713256835938
0.400000000000000,2140396053.849982023239136
0.500000000000000,2280348199.355920791625977
0.600000000000000,2412236835.890169620513916
0.700000000000000,2543242032.186561584472656
0.800000000000000,2681681242.776688575744629
0.900000000000000,2838661299.169659137725830
1.000000000000000,3029810307.787658214569092


==> data/9cells_modes10_45/Morphing_Mode6_new_physic.csv <==
t,f
0.000000000000000,1293472349.286544561386108
0.100000000000000,1420993209.176461219787598
0.200000000000000,1540700509.189120769500732
0.300000000000000,1673481274.795699596405029
0.400000000000000,1821296872.503135919570923
0.500000000000000,1986627306.753998994827271
0.600000000000000,2172029912.034752845764160
0.700000000000000,2378789104.935406208038330
0.800000000000000,2603210790.192049980163574
0.900000000000000,2827989334.904969692230225
1.000000000000000,3029810307.787666320800781


==> data/9cells_modes10_45/Morphing_Mode7_algeb.csv <==
t,f
0.000000000000000,1296785270.695977449417114
0.025000000000000,1378892257.555966854095459
0.050000000000000,1455247387.658365488052368
0.100000000000000,1591158035.612286567687988
0.200000000000000,1815849039.672104358673096
0.300000000000000,2000484932.377952814102173
0.400000000000000,2160231818.934630393981934
0.500000000000000,2304513188.160974979400635
0.600000000000000,2440647695.062381744384766
0.700000000000000,2575631792.766808509826660
0.800000000000000,2717511065.217079162597656
0.900000000000000,2876818857.983214378356934
1.000000000000000,3067289256.939389228820801


==> data/9cells_modes10_45/Morphing_Mode7_new_physic.csv <==
t,f
0.000000000000000,1296785270.695979595184326
0.100000000000000,1427320511.767145633697510
0.200000000000000,1548402884.459465742111206
0.300000000000000,1682697994.673513174057007
0.400000000000000,1832197054.782576084136963
0.500000000000000,1999488479.757652044296265
0.600000000000000,2187382096.099106788635254
0.700000000000000,2397670852.006965637207031
0.800000000000000,2627625752.491497993469238
0.900000000000000,2860564897.580365657806396
1.000000000000000,3067289256.939460754394531


==> data/9cells_modes10_45/Morphing_Mode8_algeb.csv <==
t,f
0.000000000000000,1298958695.425095558166504
0.025000000000000,1382530313.683520078659058
0.050000000000000,1459895017.500292539596558
0.100000000000000,1597482435.099580287933350
0.200000000000000,1825555894.626205921173096
0.300000000000000,2013906223.856690645217896
0.400000000000000,2177734111.392394065856934
0.500000000000000,2326459343.793090820312500
0.600000000000000,2467394247.266035079956055
0.700000000000000,2607523720.646669864654541
0.800000000000000,2754817648.991204738616943
0.900000000000000,2919265911.497253417968750
1.000000000000000,3111001560.271586894989014


==> data/9cells_modes10_45/Morphing_Mode8_new_physic.csv <==
t,f
0.000000000000000,1298958695.425084114074707
0.100000000000000,1432565656.476048946380615
0.200000000000000,1554816886.315504789352417
0.300000000000000,1690416535.543355703353882
0.400000000000000,1841391478.781855344772339
0.500000000000000,2010443826.342155218124390
0.600000000000000,2200653035.420660972595215
0.700000000000000,2414412735.764638900756836
0.800000000000000,2650495072.488904476165771
0.900000000000000,2895133803.286848545074463
1.000000000000000,3111001560.271356582641602


==> data/9cells_modes10_45/Morphing_Mode9_algeb.csv <==
t,f
0.000000000000000,1299728134.549413204193115
0.025000000000000,1384918764.554251432418823
0.050000000000000,1462958099.104250669479370
0.100000000000000,1601673085.771103620529175
0.200000000000000,1832070120.951668500900269
0.300000000000000,2023057561.105781078338623
0.400000000000000,2189921288.558876037597656
0.500000000000000,2342181200.386002540588379
0.600000000000000,2487325210.404552936553955
0.700000000000000,2632676454.771624088287354
0.800000000000000,2786894222.005513668060303
0.900000000000000,2961162478.165490150451660
1.000000000000000,3160689654.726513385772705


==> data/9cells_modes10_45/Morphing_Mode9_new_physic.csv <==
t,f
0.000000000000000,1299728134.549404144287109
0.100000000000000,1436033227.712083339691162
0.200000000000000,1559072267.470334529876709
0.300000000000000,1695560602.184956073760986
0.400000000000000,1847555308.971257209777832
0.500000000000000,2017848635.072315692901611
0.600000000000000,2209738404.997664451599121
0.700000000000000,2426147648.038591861724854
0.800000000000000,2667482245.979014873504639
0.900000000000000,2925923087.498201847076416
1.000000000000000,3160689654.726368904113770


==> data/Morphing_Mode66_algeb.csv <==
t,f
1.000000000000000,3829999862.060301303863525
0.995000000000000,3822211515.923114776611328
0.985000000000000,3806982042.867453098297119
0.975000000000000,3792185540.716422080993652
0.965000000000000,3777792677.860685348510742
0.955000000000000,3763780021.353514194488525
0.945000000000000,3750128469.226953506469727
0.935000000000000,3736822011.105034828186035
0.925000000000000,3723846776.734418869018555
0.915000000000000,3711190327.255690574645996
0.905000000000000,3698841143.777538776397705
0.895000000000000,3686788270.983561038970947
0.885000000000000,3675021078.746163845062256
0.875000000000000,3663529110.843270301818848
0.865000000000000,3652301995.990547180175781
0.855000000000000,3641329401.971809864044189
0.845000000000000,3630601018.409210205078125
0.835000000000000,3620106557.592941761016846
0.825000000000000,3609835765.835782527923584
0.815000000000000,3599778440.137963771820068
0.805000000000000,3589924446.669762134552002
0.795000000000000,3580263738.827187538146973
0.785000000000000,3570786373.499930381774902
0.775000000000000,3561482524.802014827728271
0.765000000000000,3552342494.926741123199463
0.755000000000000,3543356722.055183887481689
0.745000000000000,3534515785.413474559783936
0.735000000000000,3525810407.670066356658936
0.725000000000000,3517231454.912475109100342
0.715000000000000,3508769934.459807395935059
0.705000000000000,3500416990.764300823211670
0.695000000000000,3492163899.639675617218018
0.685000000000000,3484002061.031886577606201
0.675000000000000,3475922990.522371292114258
0.665000000000000,3467918309.727286338806152
0.655000000000000,3459979735.730208873748779
0.645000000000000,3452099069.660765647888184
0.635000000000000,3444268184.508506774902344
0.625000000000000,3436479012.239865779876709
0.615000000000000,3428723530.266458988189697
0.605000000000000,3420993747.295027732849121
0.595000000000000,3413281688.572721958160400
0.585000000000000,3405579380.526608943939209
0.575000000000000,3397878834.781642913818359
0.565000000000000,3390172031.528451919555664
0.555000000000000,3382450902.199201107025146
0.545000000000000,3374707311.397494792938232
0.535000000000000,3366933038.015820980072021
0.525000000000000,3359119755.461577892303467
0.515000000000000,3351259010.899741172790527
0.505000000000000,3343342203.406864166259766
0.495000000000000,3335360560.916499614715576
0.485000000000000,3327305115.820866107940674
0.475000000000000,3319166679.076560497283936
0.465000000000000,3310935812.643535137176514
0.455000000000000,3302602800.066007137298584
0.445000000000000,3294157614.980884552001953
0.435000000000000,3285589887.313662528991699
0.425000000000000,3276888866.892365932464600
0.415000000000000,3268043384.177667140960693
0.405000000000000,3259041807.769777774810791
0.395000000000000,3249871998.310421943664551
0.385000000000000,3240521258.350119113922119
0.375000000000000,3230976277.695899963378906
0.365000000000000,3221223073.691724300384521
0.355000000000000,3211246925.812062263488770
0.345000000000000,3201032303.866562843322754
0.335000000000000,3190562789.019424915313721
0.325000000000000,3179820986.718541622161865
0.315000000000000,3168788430.505022525787354
0.305000000000000,3157445475.530632019042969
0.295000000000000,3145771180.446128845214844
0.285000000000000,3133743176.134428501129150
0.275000000000000,3121337519.544966697692871
0.265000000000000,3108528530.635566234588623
0.255000000000000,3095288610.140510082244873
0.245000000000000,3081588035.552821636199951
0.235000000000000,3067394732.328676700592041
0.225000000000000,3052674016.884698390960693
0.215000000000000,3037388307.456202983856201
0.205000000000000,3021496798.305875301361084
0.195000000000000,3004955092.105692863464355
0.184999999999999,2987714784.545574188232422
0.174999999999999,2969722994.332652568817139
0.164999999999999,2950921830.714121818542480
0.154999999999999,2931247789.459764480590820
0.144999999999999,2910631066.849587917327881
0.134999999999999,2888994779.598436355590820
0.124999999999999,2866254076.787014961242676
0.114999999999999,2842315127.744336128234863
0.104999999999999,2817073967.460512161254883
0.094999999999999,2790415178.603831291198730
0.084999999999999,2762210386.882088184356689
0.074999999999999,2732316545.193688392639160
0.064999999999999,2700573984.252713680267334
0.054999999999999,2666804220.776988029479980
0.044999999999999,2630807564.563089847564697
0.034999999999999,2592360751.573687076568604
0.024999999999999,2551215617.484540462493896
0.014999999999999,2507104286.594270706176758
0.004999999999999,2459803701.286465644836426
0.002500000000000,2447507367.525390625000000
0.000000000000000,2435139791.325932502746582


==> data/Morphing_Mode66_physic.csv <==
t,f
1.000000000000000,3829999862.060301303863525
0.990000000000000,3809200325.160791397094727
0.980000000000000,3788356381.493014812469482
0.970000000000000,3767634929.595799446105957
0.960000000000000,3747178043.560532093048096
0.950000000000000,3727095558.901373386383057
0.940000000000000,3707463691.680022716522217
0.930000000000000,3688327918.759322643280029
0.920000000000000,3669708119.951738357543945
0.910000000000000,3651604382.141489028930664
0.900000000000000,3634002455.208222866058350
0.890000000000000,3616878369.411213397979736
0.880000000000000,3600202081.502701282501221
0.870000000000000,3583940217.834986209869385
0.860000000000000,3568058069.499145030975342
0.850000000000000,3552521011.903158187866211
0.840000000000000,3537295503.223341941833496
0.830000000000000,3522349784.434196472167969
0.820000000000000,3507654369.992137908935547
0.810000000000000,3493182388.320332527160645
0.800000000000000,3478909807.169795513153076
0.790000000000000,3464815561.230140209197998
0.780000000000000,3450881587.880217552185059
0.770000000000000,3437092771.269221305847168
0.760000000000000,3423436794.326650142669678
0.750000000000000,3409903901.806736946105957
0.740000000000000,3396486583.679606914520264
0.730000000000000,3383179195.376213073730469
0.720000000000000,3369977537.797850608825684
0.710000000000000,3356878424.109646320343018
0.700000000000000,3343879261.242109775543213
0.690000000000000,3330977671.584058761596680
0.680000000000000,3318171175.150696277618408
0.670000000000000,3305456945.638148784637451
0.660000000000000,3292831646.492958068847656
0.650000000000000,3280291346.565774440765381
0.640000000000000,3267831509.887394905090332
0.630000000000000,3255447051.010329723358154
0.620000000000000,3243132446.259457588195801
0.610000000000000,3230881891.959071159362793
0.600000000000000,3218689502.988035202026367
0.590000000000000,3206549548.639261722564697
0.580000000000000,3194456727.658899784088135
0.570000000000000,3182406490.706977367401123
0.560000000000000,3170395426.876592159271240
0.550000000000000,3158421742.415185928344727
0.540000000000000,3146485876.234343528747559
0.530000000000000,3134591321.048749923706055
0.520000000000000,3122745755.294322967529297
0.510000000000000,3110962644.890117168426514
0.500000000000000,3099263550.427106380462646
0.490000000000000,3087681470.859336853027344
0.480000000000000,3076265630.239350795745850
0.470000000000000,3065088019.781236171722412
0.460000000000000,3054251310.832127571105957
0.450000000000000,3043895507.250494003295898
0.440000000000000,3034195813.628192424774170
0.430000000000000,3025338628.622454643249512
0.420000000000000,3017467730.951930046081543
0.410000000000000,3010621007.803326129913330
0.400000000000000,3004701951.834152698516846
0.390000000000000,2999495144.607313156127930
0.380000000000000,2994664929.416229248046875
0.370000000000000,2989620089.419584274291992
0.365000000000000,2986661160.465615272521973
0.360000000000000,2983090954.101610660552979
0.350000000000000,2973266308.436510562896729
0.340000000000000,2960312048.412708282470703
0.330000000000000,2945813464.708039283752441
0.320000000000000,2930649826.157929420471191
0.310000000000000,2915161485.970026969909668
0.300000000000000,2899490262.635245800018311
0.290000000000000,2883704326.207447528839111
0.280000000000000,2867841075.857314586639404
0.270000000000000,2851923483.128632068634033
0.260000000000000,2835967069.388667106628418
0.250000000000000,2819983189.524726867675781
0.240000000000000,2803980707.204482078552246
0.230000000000000,2787966908.880091190338135
0.220000000000000,2771948031.495303153991699
0.210000000000000,2755929582.297726154327393
0.200000000000000,2739916540.994828224182129
0.190000000000000,2723913492.343792438507080
0.179999999999999,2707924715.983308315277100
0.169999999999999,2691954249.049921512603760
0.159999999999999,2676005930.908327579498291
0.149999999999999,2660083435.772510528564453
0.139999999999999,2644190296.897748947143555
0.129999999999999,2628329924.750349998474121
0.119999999999999,2612505620.768968582153320
0.109999999999999,2596720587.825979709625244
0.099999999999999,2580977938.168514251708984
0.089999999999999,2571257315.268229961395264
0.079999999999999,2560626293.847756385803223
0.069999999999999,2549020774.473380088806152
0.059999999999999,2536375035.063890457153320
0.049999999999999,2522622693.559265136718750
0.039999999999999,2507697961.685177326202393
0.029999999999999,2491537459.562507629394531
0.019999999999999,2474083281.195466041564941
0.009999999999999,2455289435.018279075622559
0.000000000000000,2435139791.325932025909424


==> data/Pillbox_frequ_TE111_radii.csv <==
r,f
0.040000000000000,2659006921.405479907989502
0.045000000000000,2461299051.799654960632324
0.049200000000000,2331327802.456112861633301
0.050000000000000,2309520092.581099510192871
0.055000000000000,2190461954.914492130279541
0.060000000000000,2095384106.038257122039795


==> data/Pillbox_frequ_TM010_radii.csv <==
r,f
0.040000000000000,2868563195.880311489105225
0.045000000000000,2549833951.893610477447510
0.049200000000000,2332165199.902692794799805
0.050000000000000,2294850556.704249382019043
0.055000000000000,2086227778.822044849395752
0.060000000000000,1912375463.920207977294922

